An eigenspace approach to isotypic projections for data on binary trees

The classical Fourier transform is, in essence, a way to take data and extract components (in the form of complex exponentials) which are invariant under cyclic shifts. We consider a case in which the components must instead be invariant under automorphisms of a binary tree. We present a technique by which a slightly relaxed form of the generalized Fourier transform in this case can eventually be computed using only simple tools from linear algebra, which has possible advantages in computational efficiency.

==> notes.txt <==
Irreducibility tests

Trying to factor polynomials: check for linear factors (in particular,
find roots in F[x].  Proof uses division algorithm in ED F[x]).  Note
any poly of degree 2 or 3 will have a linear factor if it factors at
all.


Possible roots: If r/s is a root of a poly, then s divides the leading
term and r divides the constant term.

Reduce mod I: For some proper ideal I in R, if p(x) is non-constant
and monic.  If it can't be factored in R/I[x] into two polynomials of
lesser degree, then p(x) can't be factored in R[x].

Eisenstein's Criterion

If P a prime ideal in R, and f(x) a monic polynomial of degree n >= 1
in R[x].  If all coefficients a_0 thru a_{n-1} are in P, but a_0 is
not in P^2 (i.e. not a product of two things in the ideal), then f(x)
is irreducible in R[x].


